Faked states attack using detector efficiency mismatch on SARG04, phase-time, DPSK, and Ekert protocols

In quantum cryptosystems, variations in detector efficiency can be exploited to stage a successful attack. This happens when the efficiencies of Bob's two detectors are different functions of a control parameter accessible to Eve (e.g., timing of the incoming pulses). It has previously been shown that the Bennett-Brassard 1984 (BB84) protocol is vulnerable to this attack. In this paper, we show that several other protocols and encodings may also be vulnerable. We consider a faked states attack in the case of a partial efficiency mismatch on the Scarani-Acin-Ribordy-Gisin 2004 (SARG04) protocol, and derive the quantum bit error rate as a function of detector efficiencies. Additionally, it is shown how faked states can in principle be constructed for quantum cryptosystems that use a phase-time encoding, the differential phase shift keying (DPSK) and the Ekert protocols.

==> _readme.txt <==
%auto-ignore

Source files of figures (in Photoshop, CorelDRAW and PowerPoint formats)
can be obtained on request from Vadim Makarov.

